Diffusion-Based Visual Art Creation: A Survey and New Perspectives

The integration of generative AI in visual art has revolutionized not only how visual content is created but also how AI interacts with and reflects the underlying domain knowledge. This survey explores the emerging realm of diffusion-based visual art creation, examining its development from both artistic and technical perspectives. We structure the survey into three phases, data feature and framework identification, detailed analyses using a structured coding process, and open-ended prospective outlooks. Our findings reveal how artistic requirements are transformed into technical challenges and highlight the design and application of diffusion-based methods within visual art creation. We also provide insights into future directions from technical and synergistic perspectives, suggesting that the confluence of generative AI and art has shifted the creative paradigm and opened up new possibilities. By summarizing the development and trends of this emerging interdisciplinary area, we aim to shed light on the mechanisms through which AI systems emulate and possibly, enhance human capacities in artistic perception and creativity.

==> Research_Ideation.txt <==
一些比较重要的点：我们关注的是AIGC不能生成什么——意境(perceptual/cognitive patterns/framework/structure)：符合人类的知识结构和情感模式
什么是知识？什么是结构？什么是知识结构？
    层次：低维（style/visual)、高维(content/semantic)
    关联：embedding空间的降维
    分类：通用、特定领域
什么情感？什么是模式？什么是情感模式？
    表达方式：
    变化趋势：
AIGC中相关的方面
    perceptual loss function

AIGC可以生成哪些内容，不能生成哪些？
哪些是随着数据量增大/方法改进可以被解决的？哪些是需要认知突破/理论创新的？
一个很关键的点——我们在评价过程中其实只有一些某些方面的量化的标准，而无法离开golden standard (human evaluation)——如果能更好的表征人类的理解，不但能生成更符合人类理解的内容，也会在很大程度上便利结果的评估

从一种解构主义的视角来看，当我们能发现和界定框架后，就应该思考这种对框架的定义是否是合理的？换言之，有没有框架之外事物或是解构框架的方式？这很可能提示了我们认知和方法的局限

AI从和人类能力相当到变得比人类更聪明（甚至毁灭人类）还有很长的路要走


这个真的挺有趣的，因为它涉及了AI，或者说人类认知的核心（某些潜意识和文化符号）。我个人理解人文艺术学科的研究到最后都是在关注人（或者某个人群）的知识结构和情感模式（或说文化）。现在AI的研究慢慢也关注到这个方面。我马上要进行的博士开题答辩就打算做这个

嗯嗯，因为神经网络本质上是模仿人的视神经结构，现在AI所拥有的知识主要就是底层的视觉风格和高层的语义，其实有很多东西它没法很好的生成。感觉这个如果能做出来会是相当有开创性的工作

因为AI的知识（数据）全部来自人类，所以研究AI本质上也是在研究我们自身。包括方法也都是人想出来的（大多数都是模拟人自身的生物结构：神经网络对人类视神经结构的模仿，傅里叶变换对人类耳蜗结构的模仿）

研究AI就是研究我们自身——两种落脚点/技术路径——AI centered (human as data and inspiration) & human-centered (AI as tool)

一、哥德尔不完全定理说明了现行数学体系的不完美，科学不是结论，是不断地变化；二、证明不了的不一定不真，直觉难以自洽难以自证，可能或许却为真；三、对机器而言，逻辑不完美不被视为真，但对人则不然。因此机器模仿不来人。用变化的心态应对变化的世界，是为科学，是为乐观

% 对AIGC的分类
% 面向特定任务的 e.g., content editing
% 面向特定问题的（抽象 e.g., controllable generation 与具体 e.g., compositional generation）（底层 e.g., foundation model, representation 与高层 e.g., 模型结构方法）
% 面向特定应用、场景的 e.g., Chinese painting generation


